Quasi Crystal based Circular Patch Antenna with Artificial Magnetic Conductor for Breast Cancer Detection

Design and simulation of Quasi Crystal based Artificial Magnetic Conductor (AMC) Circular Microstrip Patch Antenna for tumor detection is discussed. Initially, a Circular Microstrip patch antenna is designed with a resonant frequency of $2.45 \, \text{GHz}$. The performance of the designed antenna can be improved by incorporating AMC in order to avoid surface waves. In this paper, we propose a novel technique for detecting malignant tissues in a more focusing manner using a Penrose patterned Quasi crystal. Quasi crystals act as a focusing device as it can transmit electromagnetic waves in a narrow direction. The tumor of size $3 \, \text{mm}$ is placed at a particular location specifically at $(0,0,10)$ in the breast phantom model. Our aim is the proposed model could identify the exact tumor location or the nearest co-ordinates of the actual location. Scattering parameters $S_{11}$ and $S_{22}$ obtained at $-10.30 \, \text{dB}$ and $-9.15 \, \text{dB}$ respectively at the tumor location $(0,-4,30)$ without the presence of Quasi crystal. Results were compared in each stage with and without Penrose Quasi crystal based patch antenna. The Quasi crystal based model was simulated and the results $S_{11}$ and $S_{22}$ parameters got improved at $-10.02 \, \text{dB}$ and $-9.37 \, \text{dB}$ respectively at the tumor location $(-1, -1, 13)$. The total specific absorption rate (SAR) of the proposed model is $0.139 \, \text{W/kg}$. Hence the proposed model is highly bio-compatible and safely applicable for human body.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

